Rapid-response radio observations of short GRB 181123B with the Australia Telescope Compact Array

We introduce the Australia Telescope Compact Array (ATCA) rapid-response mode by presenting the first successful trigger on the short-duration gamma-ray burst (GRB) 181123B. Early-time radio observations of short GRBs may provide vital insights into the radio afterglow properties of Advanced LIGO- and Virgo-detected gravitational wave events, which will in turn inform follow-up strategies to search for counterparts within their large positional uncertainties. The ATCA was on target within 12.6 hr post-burst, when the source had risen above the horizon. While no radio afterglow was detected during the 8.3 hr observation, we obtained force-fitted flux densities of $7 \pm 12$ and $15 \pm 11~\mu$Jy at 5.5 and 9 GHz, respectively. Afterglow modelling of GRB 181123B showed that the addition of the ATCA force-fitted radio flux densities to the Swift X-ray Telescope detections provided more stringent constraints on the fraction of thermal energy in the electrons (log$\epsilon_e = -0.75^{+0.39}_{-0.40}$ rather than log$\epsilon_e = -1.13^{+0.82}_{-1.2}$ derived without the inclusion of the ATCA values), which is consistent with the range of typical $\epsilon_e$ derived from GRB afterglow modelling. This allowed us to predict that the forward shock may have peaked in the radio band $\sim10$ days post-burst, producing detectable radio emission $\gtrsim3-4$ days post-burst. Overall, we demonstrate the potential for extremely rapid radio follow-up of transients and the importance of triggered radio observations for constraining GRB blast wave properties, regardless of whether there is a detection, via the inclusion of force-fitted radio flux densities in afterglow modelling efforts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
